Twins: BFT Systems Made Robust

This paper presents Twins, an automated unit test generator of Byzantine attacks. Twins implements three types of Byzantine behaviors: (i) leader equivocation, (ii) double voting, and (iii) losing internal state such as forgetting 'locks' guarding voted values. To emulate interesting attacks by a Byzantine node, it instantiates twin copies of the node instead of one, giving both twins the same identities and network credentials. To the rest of the system, the twins appear indistinguishable from a single node behaving in a 'questionable' manner. Twins can systematically generate Byzantine attack scenarios at scale, execute them in a controlled manner, and examine their behavior. Twins scenarios iterate over protocol rounds and vary the communication patterns among nodes. Twins runs in a production setting within DiemBFT where it can execute 44M Twins-generated scenarios daily. Whereas the system at hand did not manifest errors, subtle safety bugs that were deliberately injected for the purpose of validating the implementation of Twins itself were exposed within minutes. Twins can prevent developers from regressing correctness when updating the codebase, introducing new features, or performing routine maintenance tasks. Twins only requires a thin wrapper over DiemBFT, we thus envision other systems using it. Building on this idea, one new attack and several known attacks against other BFT protocols were materialized as Twins scenarios. In all cases, the target protocols break within fewer than a dozen protocol rounds, hence it is realistic for the Twins approach to expose the problems.

==> NOTES.txt <==
- Notes
    - In Section 4, not sure (whether) to remove tester


- Submitting to: https://www.usenix.org/conference/osdi21/call-for-papers

https://www.usenix.org/conference/osdi21/requirements-authors

How Should I Prepare and Deliver My Manuscript?
Submission of all papers must be made electronically in PDF format.

Authors should make sure that their submission prints properly on US-style 8.5 x 11 inch paper. Submitted papers will be checked by the PC against these requirements:

No longer than 12 single-spaced 8.5" x 11" pages, including figures and tables, plus as many pages as needed for references.
Submissions may include as many additional pages as needed for references but not for supplementary material in appendices.
Use 10-point type on 12-point (single-spaced) leading and Times Roman or a similar font for the body of the paper.
All text and figures fit inside a 7" x 9" (178 mm x 229 mm) block centered on the page, using two columns separated by 0.33" (8 mm) of whitespace. All graphs and figures should be readable when printed in black and white.
Papers not meeting these criteria will be rejected without review, and no deadline extensions will be granted for reformatting.
Pages should be numbered, and figures and tables should be legible in black and white, without requiring magnification.
The paper review process is double-blind. Authors must make a good faith effort to anonymize their submissions, and they should not identify themselves either explicitly or by implication (e.g., through the references or acknowledgments). Submissions violating the detailed formatting and anonymization rules will not be considered for review. If you are uncertain about how to anonymize your submission, please contact the program co-chairs, osdi21chairs@usenix.org, well in advance of the submission deadline.






==> sections/design_notes.txt <==
\paragraph{Partitions}

\begin{itemize}

\item \textbf{Number:} How many partitions? We will fix this to 2 for now (for simplicity). \dahlia{it is important to have rounds with three-way network partitions, e.g. (P0 + B0, P1, B1) . With only two-way partitions, they have to be of the form (P0 + B0, P1 + B1) and there is no way to detach P1 completely.} 

\item \textbf{Size:} How many nodes per partition? We will fix this to f+1 \bano{more concretely 1 partition has f and the other has f+1} (because any less will have no influence). \dahlia{if we restrict ourselves to 2f+1 partitions, we are talking about partitions of H into two partitions, P0 with f+1 and P1 with f.} 

\item \textbf{Configuration:} This refers to which nodes are members of a partition. This can be static (i.e. node-to-partition membership is fixed at the beginning and remains unchanged) or dynamic (i.e. node-to-partition membership changes per round). \dahlia{it never makes sense to put a node and its twin in the same partition. This also answers some of the questions regarding handling message duplication from a node and its twin: IMO, this should never happen. }

\begin{itemize}
\item \textbf{Static:} If there are n nodes, then the problem is to generate a scenario for each element in Combination ( Combination (n, 2f+1), 2). \dahlia{ I don't think we will get anything interesting with fixed partitions, but, oh well, let's try.}

\item \textbf{Dynamic:} If there are n nodes and we choose to run the protocol for X rounds, then the problem is to generate a scenario for each element in Permutation ( Combination ( Combination (n, 2f+1), 2), X ).

\item \textbf{Constraints:} For the part Combination ( Combination (n, 2f+1), 2), we have the additional constraints discussed here, which will help us significantly reduce the possible combinations. Breaking down the problem, we have two sub-problems. First, how to distribute honest nodes among the partitions. Here we have the constraint that:

\begin{itemize}

\item each partition has $2f+1/num\_partitions$ honest nodes, 

\item all honest nodes should be treated the same e.g. the configuration (honest node1 in partition1 and honest node2 in partition2) is the same as (honest node2 in partition1 and honest node1 in partition2). \bano{NO}

\end{itemize}

\end{itemize}

Second sub-problem is how to distribute the nodes with twins, among the partitions. Here we have the following constraints: 

\begin{itemize}

\item a node and its twin are never in the same partition, 

\item a node and its twin are treated the same e.g. the configuration (node1 in partition1 and twin\_node1 in partition2) is the same as (twin\_node1 in partition1 and node1 in partition2), \bano{NO} 

\item all node-twin pairs are treated the same e.g. (node1 in partition1 and twin\_node1 in partition2, and node2 in partition2 and twin\_node2 in partition1) is the same as (node2 in partition1 and twin\_node2 in partition2, and node1 in partition2 and twin\_node1 in partition1). \bano{NO}

\item We want the twins to be evenly distributed between the partitions. \bano{NO}

\end{itemize}

\end{itemize}
 
\paragraph{Leaders:} If there are n nodes and we choose to run the protocol for X rounds, then we will generate a scenario for each element in Permutation (n, X). \dahlia{I think we can restrict here a lot. it probably suffices to have leaders selected among the set (twins, h) where h is a fixed honest leader. So for f=1, we only have $2^10$ combinations. We can even start by selecting leaders only among the twins, since the network configurations determine whether the twin-leader will have any effect, otherwise, it is as if the behaved correctly).} We treat honest leaders and twins separately, and not as one big lump.

% =============

\subsection{Scenario Generator - CURRENT}

We are using the following methodology currently to generate scenarios:

\begin{itemize} 

\item 
\textbf{Partitions} 
We have a set N of nodes which includes honest nodes, \emph{f} `bad nodes' and their twins. We find all possible ways in which N nodes can be partitioned into P partitions.
    //
    // E.g. for N={0,1,2} and P=2, possible partitions are:
    // {    { {0,1}, {2} },
    //      { {0,2}, {1} },
    //      { {1,2}, {0} },
    //      { {2}, {0,1} }, etc.
    // }
    This problems is known as "Stirling Number of the Second Kind". "In combinatorics, the Stirling numbers of the second kind tell us how many ways there are of dividing up a set of n objects (all different, or at least all labeled) into k nonempty subsets." \url{https://www.statisticshowto.datasciencecentral.com/stirling-numbers-second-kind/}.

\begin{itemize}
    \item 
\end{itemize}


    
\item
\textbf{Leaders for Partitions}
Next we assign leaders to different partitions. We don't consider honest nodes as leaders, only pairs of bad nodes and their twins. The set of leaders L looks like this: { (bad\_node1, twin\_node1), (bad\_node2, twin\_node2), (bad\_node3, twin\_node3), ..}. // Recall the shape of partitions, e.g. for N={0,1,2} and P=2, possible partitions are:
    // {    { {0,1}, {2} },
    //      { {0,2}, {1} },
    //      { {1,2}, {0} },
    //      { {2}, {0,1} }, etc.
    // }
The problem is as follows: for each possible partition (e.g. { {0, 22, 1}, {2, 11} }, where 11 is the twin of 1 and 22 is the twin of 2), find all permutations of each pair in the leader set L = { {2,22}, {1,11}}. Some possible configurations are:
    // {
    //  {2, {0, 22, 1}}, {22, {2, 11}},
    //  {22, {0, 22, 1}}, {2, {2, 11}},
    //  {1, {0, 22, 1}}, {11, {2, 11}},
    //  {11, {0, 22, 1}}, {1, {2, 11}}, etc.
    // }
    //

\item
\textbf{Interleaving Partition+Leader Scenarios across Rounds}
We now have all possible partition-leader scenarios. Next we find how to interleave these scenarios across X rounds. Note that each scenario e.g.  {2, {0, 22, 1}}, {22, {2, 11}} maps directly to 1 round. So we have X scenarios that need to be arranged over X rounds; we can just use simple permutation. 

\end{itemize}


\paragraph{Order of magnitude for test cases}
The basic test case is: 37M test cases for 5 nodes (3 honest + 2 twins), 2 partitions, 3 rounds, leaders can be either (1) first good node, or (2) any twins. If we say that leaders can only be twins, we have 166k test cases.

\bano{With the coverage optimization Dahlia mentioned, We sacrifice coverage for efficiency, but let’s make clear that we don’t lose reproducibility then}
